The Largest Catalog of Dwarf Galaxy Groups: Transient Associations or Building Blocks of the Universe?

Elusive dwarf galaxy groups provide a rare opportunity to study hierarchical galaxy assembly at the lowest-mass scales, but whether such associations are gravitationally bound systems or transient configurations remains uncertain. We present the largest catalog of isolated dwarf galaxy groups, identified using the DESI Survey, comprising 74 systems with three to six members per group. The groups have a median line-of-sight velocity dispersion of $\sim53$ km s$^{-1}$ and a median crossing time of $\sim0.37$ Gyr. We find that stellar mass alone is generally insufficient to bind the observed configurations. On the other hand, when dark matter is included using independently inferred stellar-to-halo mass relations and NFW potentials, 69 of 74 systems ($93\%$) favor a bound interpretation after propagating observational and halo-model uncertainties. For the 69 bound-favored systems, dynamical-friction estimates indicate that substantial orbital decay within a Hubble time is plausible if their members retain significant dark-matter subhalos. Our results suggest that many of these groups are systems caught during the assembly of more massive descendants, representing some of the lowest-mass sites of ongoing hierarchical galaxy growth in the nearby Universe and accessible laboratories for a mode of assembly expected to have been prevalent at early cosmic epochs.

==> robust_results.csv <==
name,n,members,q,nfw,p95,p68
"fiducial (dz 0.001, 100 kpc, 9.5)",74,238,15,70,66,69
dz <= 0.00075,72,231,15,70,66,69
dz <= 0.0005,68,216,15,67,62,66
R <= 75 kpc,69,221,13,65,64,65
R <= 50 kpc,44,139,11,43,43,43
logM < 9.25,45,144,7,41,39,40
logM < 9.0,24,78,3,21,20,21
dz<=0.0005 & R<=50 kpc,41,128,11,40,40,40


==> table1_groups.csv <==
Group,N,RAdeg,DEdeg,z,logMstar,sigma_v,Rrms,tcross,logMdyn,logM200,Pbound
G001,3,3.67127,28.53850,0.02491,8.97,228,43.9,0.19,12.94,11.00,0.000
G002,3,150.21689,1.43725,0.07720,9.25,24,37.4,1.5,10.21,11.16,1.000
G003,3,150.39305,2.54615,0.11265,9.25,161,45.1,0.27,11.89,11.17,0.055
G004,3,150.61229,2.98115,0.10333,8.92,109,7.7,0.069,11.97,11.02,0.957
G005,3,173.32349,54.63690,0.04708,9.53,115,86.3,0.74,12.50,11.27,0.619
G006,3,178.62329,-1.10323,0.10796,9.48,55,35.8,0.63,10.96,11.28,1.000
G007,3,178.87394,1.10370,0.04748,9.08,66,2.0,0.029,10.86,11.06,1.000
G008,4,178.99684,-1.00025,0.03642,9.18,79,1.8,0.022,10.62,11.10,0.998
G009,3,180.48830,-0.05134,0.09999,9.14,12,31.2,2.5,10.23,11.11,1.000
G010,3,180.64408,-0.13485,0.12991,9.68,23,3.4,0.14,9.98,11.39,1.000
G011,3,183.17393,1.01840,0.04680,8.95,27,26.3,0.94,10.87,11.00,0.999
G012,3,184.73835,-0.37061,0.10288,9.53,50,40.7,0.79,10.88,11.30,1.000
G013,3,192.39419,60.97317,0.06898,9.55,69,8.3,0.12,11.16,11.29,1.000
G014,3,193.31560,28.09441,0.08401,9.69,130,8.5,0.064,12.08,11.37,1.000
G015,3,193.68760,24.20534,0.03085,8.96,82,8.1,0.097,11.51,11.00,0.986
G016,3,193.77666,24.53944,0.13262,9.34,58,28.5,0.48,11.18,11.23,1.000
G017,3,194.45363,29.31096,0.17302,9.66,89,19.0,0.21,11.15,11.40,0.997
G018,3,194.69514,25.01697,0.06054,8.57,43,2.1,0.048,10.21,10.84,1.000
G019,3,194.78432,27.09446,0.07908,9.75,59,26.5,0.44,11.13,11.40,1.000
G020,3,194.93710,26.95466,0.03426,9.02,44,0.2,0.0047,9.73,11.02,1.000
G021,3,195.64186,29.00824,0.32765,9.67,22,10.9,0.49,10.14,11.46,1.000
G022,3,195.88167,24.87950,0.06129,8.78,13,28.2,2.1,9.68,10.93,1.000
G023,3,196.05570,28.38181,0.13424,9.20,16,1.9,0.12,9.70,11.16,1.000
G024,3,196.37084,24.42311,0.03470,9.07,15,4.6,0.3,9.63,11.05,1.000
G025,3,209.90416,5.77548,0.02340,8.52,17,11.3,0.64,9.17,10.80,0.999
G026,3,211.05192,4.31285,0.11625,9.49,82,39.7,0.47,11.45,11.29,0.989
G027,3,211.87849,-0.78782,0.03504,8.67,41,16.6,0.39,10.67,10.87,1.000
G028,3,212.99263,52.39262,0.06545,9.56,102,38.1,0.36,12.01,11.30,0.999
G029,4,213.09132,-0.85109,0.03243,9.66,70,68.3,0.95,11.35,11.33,0.936
G030,3,213.63356,-1.41308,0.12234,9.35,118,10.8,0.089,11.74,11.22,0.997
G031,3,215.98113,-1.77570,0.09399,9.48,105,26.3,0.24,12.08,11.27,0.995
G032,3,215.99138,-1.12818,0.03440,9.12,40,11.3,0.28,11.21,11.07,1.000
G033,4,216.32818,34.33614,0.17138,9.67,124,32.3,0.26,12.12,11.40,0.999
G034,3,216.76302,-1.14396,0.07948,9.32,72,5.0,0.068,11.40,11.19,1.000
G035,3,216.86250,53.79270,0.08305,9.76,61,2.0,0.032,10.20,11.41,1.000
G036,3,216.95233,-1.30542,0.07320,9.30,26,16.7,0.62,10.49,11.18,1.000
G037,4,217.16513,2.16438,0.03425,9.09,46,40.4,0.86,10.59,11.06,1.000
G038,3,217.45544,34.62629,0.02888,7.87,91,25.1,0.27,11.29,10.52,0.366
G039,3,217.53977,-0.31261,0.08580,9.09,8,20.2,2.3,9.42,11.08,1.000
G040,3,217.73921,2.51802,0.11240,9.18,103,39.3,0.37,11.58,11.14,0.965
G041,5,217.96529,33.17287,0.03688,9.34,76,6.1,0.078,11.38,11.17,0.936
G042,3,218.36345,-0.11902,0.03503,9.51,14,2.9,0.2,9.69,11.25,1.000
G043,4,218.39672,35.63144,0.09783,9.67,54,31.6,0.57,11.05,11.37,1.000
G044,3,218.63095,2.20341,0.05760,9.23,57,40.1,0.69,11.56,11.13,0.999
G045,4,219.17397,2.37916,0.02266,9.44,52,9.7,0.18,10.71,11.21,1.000
G046,3,219.22053,-0.27201,0.12083,9.43,71,34.9,0.48,11.81,11.26,1.000
G047,3,234.42388,43.67907,0.09667,8.57,12,8.8,0.71,9.60,10.86,1.000
G048,3,234.52956,43.23456,0.06547,9.22,58,23.1,0.39,11.32,11.13,1.000
G049,3,236.01139,44.67931,0.06890,9.51,68,37.9,0.55,11.56,11.27,0.995
G050,3,236.53144,44.97159,0.14620,9.53,78,16.1,0.2,11.46,11.32,1.000
G051,3,237.73363,42.36627,0.06835,9.43,53,27.9,0.52,10.99,11.23,1.000
G052,3,237.96255,42.89853,0.11901,9.46,55,21.3,0.38,11.05,11.28,1.000
G053,3,242.05224,43.63264,0.02917,8.39,32,7.8,0.24,10.11,10.75,1.000
G054,3,242.26438,43.01357,0.05957,9.21,33,3.9,0.12,10.65,11.12,1.000
G055,3,242.47805,43.15384,0.07175,9.72,11,10.9,1,9.25,11.38,1.000
G056,3,242.67875,53.77618,0.04804,8.34,40,9.8,0.24,10.57,10.73,1.000
G057,3,244.21291,55.20423,0.07663,9.42,79,13.6,0.17,11.43,11.23,1.000
G058,3,244.43479,53.67397,0.04863,9.43,68,7.5,0.11,10.53,11.23,1.000
G059,3,247.33342,42.88077,0.07186,8.25,10,4.5,0.45,9.06,10.70,1.000
G060,3,250.85692,33.93294,0.06569,9.29,19,50.6,2.6,10.50,11.17,0.988
G061,4,251.46711,34.18673,0.12205,9.78,50,22.2,0.44,10.93,11.44,1.000
G062,3,252.82804,34.97242,0.08368,9.42,57,30.9,0.53,10.49,11.24,0.998
G063,3,252.98395,35.08678,0.05271,8.65,49,53.3,1.1,11.46,10.87,0.832
G064,5,267.44615,61.60657,0.03452,9.41,25,17.0,0.66,9.97,11.20,1.000
G065,3,267.46285,66.92610,0.05977,9.52,24,29.8,1.2,9.92,11.27,0.997
G066,3,268.09877,66.44032,0.05214,9.73,23,35.4,1.5,10.66,11.38,1.000
G067,3,268.42426,61.56636,0.03097,9.29,50,20.2,0.39,11.22,11.15,1.000
G068,3,268.70990,61.24721,0.08335,9.54,23,20.2,0.86,10.25,11.29,1.000
G069,5,269.46606,61.87627,0.02046,8.83,37,1.9,0.049,10.25,10.93,1.000
G070,3,270.01832,63.39294,0.04357,9.32,62,7.0,0.11,10.97,11.17,1.000
G071,3,270.44637,63.31377,0.02592,9.57,55,15.3,0.27,11.42,11.28,1.000
G072,6,270.90207,63.24611,0.03097,9.18,201,53.2,0.26,12.33,11.10,0.002
G073,3,272.63243,66.19014,0.06847,9.23,45,11.0,0.24,11.14,11.14,1.000
G074,3,272.69292,64.90368,0.07003,9.55,16,6.1,0.36,9.84,11.29,1.000


==> table2_members.csv <==
Galaxy,Group,RAdeg,DEdeg,z,logMstar,Delta_v,R
G001-1,G001,3.64294,28.52345,0.02394,8.08,-285,52.5
G001-2,G001,3.65890,28.55956,0.02491,8.60,0,42.8
G001-3,G001,3.69108,28.52299,0.02526,8.62,102,42.1
G002-1,G002,150.21178,1.43568,0.07720,9.06,0,28.1
G002-2,G002,150.22591,1.44004,0.07718,8.80,-5,49.6
G002-3,G002,150.22676,1.44034,0.07733,7.21,36,54.4
G003-1,G003,150.39007,2.55062,0.11255,7.04,-27,39.6
G003-2,G003,150.39072,2.55082,0.11265,9.00,0,38.4
G003-3,G003,150.39627,2.53974,0.11357,8.87,246,52.9
G004-1,G004,150.60554,2.97810,0.10333,6.87,0,50.6
G004-2,G004,150.60951,2.97716,0.10375,7.41,114,33.2
G004-3,G004,150.61245,2.98131,0.10307,8.90,-70,1.5
G005-1,G005,173.28915,54.62253,0.04679,9.24,-83,81.6
G005-2,G005,173.33357,54.62986,0.04747,8.18,111,30.4
G005-3,G005,173.36257,54.65440,0.04708,9.17,0,95.1
G006-1,G006,178.62095,-1.10094,0.10823,9.33,72,23.3
G006-2,G006,178.62882,-1.10862,0.10789,8.92,-21,54.9
G006-3,G006,178.62900,-1.10933,0.10796,7.77,0,59.3
G007-1,G007,178.87304,1.10458,0.04768,8.30,57,4.3
G007-2,G007,178.87412,1.10353,0.04748,9.00,0,0.8
G007-3,G007,178.87648,1.10286,0.04729,6.63,-55,8.9
G008-1,G008,178.99466,-1.00215,0.03640,7.74,-8,7.5
G008-2,G008,178.99666,-1.00063,0.03638,7.29,-12,1.1
G008-3,G008,178.99677,-1.00026,0.03645,9.09,8,0.2
G008-4,G008,178.99781,-0.99963,0.03698,8.31,162,3.0
G009-1,G009,180.48314,-0.05651,0.10002,8.50,9,48.5
G009-2,G009,180.48711,-0.04872,0.09995,8.72,-11,19.1
G009-3,G009,180.49244,-0.05085,0.09999,8.74,0,27.7
G010-1,G010,180.64379,-0.13442,0.12985,9.25,-16,4.3
G010-2,G010,180.64425,-0.13508,0.12991,9.47,0,2.4
G010-3,G010,180.64442,-0.13592,0.12999,7.83,23,9.4
G011-1,G011,183.15891,1.00918,0.04680,8.18,0,58.2
G011-2,G011,183.16833,1.02279,0.04679,6.05,0,23.5
G011-3,G011,183.17699,1.02027,0.04696,8.87,46,11.9
G012-1,G012,184.73186,-0.37304,0.10312,9.15,64,47.2
G012-2,G012,184.73195,-0.37379,0.10288,7.11,0,48.7
G012-3,G012,184.74317,-0.36879,0.10280,9.29,-20,35.1
G013-1,G013,192.38939,60.97661,0.06898,8.72,0,19.7
G013-2,G013,192.39145,60.97275,0.06865,8.15,-93,6.6
G013-3,G013,192.39518,60.97258,0.06906,9.46,23,3.6
G014-1,G014,193.31432,28.09555,0.08445,9.32,122,9.1
G014-2,G014,193.31657,28.09359,0.08401,9.44,0,6.8
G014-3,G014,193.31681,28.08312,0.08365,7.09,-99,64.5
G015-1,G015,193.67741,24.19942,0.03085,7.96,0,24.5
G015-2,G015,193.68345,24.21100,0.03128,5.72,125,15.1
G015-3,G015,193.68873,24.20599,0.03080,8.91,-14,2.7
G016-1,G016,193.77578,24.54126,0.13277,9.21,40,16.8
G016-2,G016,193.77821,24.53450,0.13240,7.83,-58,43.6
G016-3,G016,193.77930,24.53420,0.13262,8.70,0,48.9
G017-1,G017,194.45337,29.31195,0.17302,8.98,0,10.8
G017-2,G017,194.45337,29.31166,0.17300,9.45,-5,7.8
G017-3,G017,194.45488,29.30717,0.17359,8.89,146,41.7
G018-1,G018,194.69444,25.01734,0.06077,8.00,65,3.1
G018-2,G018,194.69538,25.01695,0.06054,8.36,0,0.9
G018-3,G018,194.69549,25.01623,0.06051,7.61,-7,3.4
G019-1,G019,194.78058,27.09237,0.07890,9.07,-48,21.1
G019-2,G019,194.78172,27.09326,0.07908,9.47,0,14.0
G019-3,G019,194.79223,27.09838,0.07927,9.18,53,43.4
G020-1,G020,194.93695,26.95491,0.03422,7.56,-12,0.7
G020-2,G020,194.93710,26.95466,0.03426,9.00,0,0.0
G020-3,G020,194.93783,26.95422,0.03447,6.88,62,2.0
G021-1,G021,195.64130,29.00840,0.32768,9.45,8,8.7
G021-2,G021,195.64186,29.00812,0.32765,7.71,0,2.0
G021-3,G021,195.64273,29.00799,0.32752,9.25,-28,13.7
G022-1,G022,195.87770,24.87497,0.06129,7.03,0,24.6
G022-2,G022,195.87875,24.87557,0.06131,8.58,6,20.2
G022-3,G022,195.88737,24.88711,0.06123,8.31,-16,39.2
G023-1,G023,196.05470,28.38189,0.13424,7.26,0,7.6
G023-2,G023,196.05545,28.38097,0.13423,7.91,-4,7.5
G023-3,G023,196.05573,28.38186,0.13434,9.17,24,0.4
G024-1,G024,196.37052,24.42336,0.03467,9.06,-10,1.0
G024-2,G024,196.37797,24.41732,0.03476,7.68,15,21.6
G024-3,G024,196.37910,24.41848,0.03470,6.41,0,22.0
G025-1,G025,209.90404,5.77402,0.02333,8.50,-21,2.5
G025-2,G025,209.90646,5.80580,0.02340,6.33,0,51.7
G025-3,G025,209.90690,5.80566,0.02343,7.11,8,51.5
G026-1,G026,211.04812,4.31363,0.11625,7.70,0,29.3
G026-2,G026,211.04838,4.31269,0.11631,9.32,16,26.8
G026-3,G026,211.05969,4.31317,0.11579,8.99,-124,58.8
G027-1,G027,211.87646,-0.78945,0.03504,8.58,0,6.5
G027-2,G027,211.87842,-0.78963,0.03491,7.40,-39,4.5
G027-3,G027,211.89168,-0.77651,0.03515,7.77,31,43.6
G028-1,G028,212.98963,52.38576,0.06585,9.03,113,32.1
G028-2,G028,212.99186,52.39033,0.06545,9.27,0,10.6
G028-3,G028,212.99901,52.40854,0.06523,8.86,-61,74.1
G029-1,G029,213.05373,-0.84640,0.03254,9.22,33,88.3
G029-2,G029,213.05377,-0.84460,0.03232,7.60,-32,88.8
G029-3,G029,213.08988,-0.86443,0.03207,7.55,-104,31.3
G029-4,G029,213.11397,-0.85378,0.03254,9.45,32,53.2
G030-1,G030,213.63005,-1.41171,0.12223,8.38,-31,29.9
G030-2,G030,213.63389,-1.41319,0.12297,9.25,168,2.7
G030-3,G030,213.63489,-1.41374,0.12234,8.31,0,11.7
G031-1,G031,215.97928,-1.77638,0.09451,9.39,144,12.4
G031-2,G031,215.98661,-1.77061,0.09386,8.40,-34,46.9
G031-3,G031,215.99044,-1.77463,0.09399,8.52,0,58.8
G032-1,G032,215.98121,-1.12758,0.03418,8.23,-64,25.1
G032-2,G032,215.99268,-1.12848,0.03441,9.06,4,3.3
G032-3,G032,216.00877,-1.11142,0.03440,7.15,0,59.6
G033-1,G033,216.32404,34.33586,0.17173,9.05,89,36.0
G033-2,G033,216.32603,34.33573,0.17173,9.05,89,19.1
G033-3,G033,216.32808,34.33937,0.17103,8.83,-89,33.9
G033-4,G033,216.33218,34.33536,0.17087,9.25,-130,35.7
G034-1,G034,216.75459,-1.14520,0.07948,7.39,0,46.0
G034-2,G034,216.76120,-1.14296,0.07919,5.90,-81,11.2
G034-3,G034,216.76312,-1.14395,0.07963,9.32,41,0.5
G035-1,G035,216.86204,53.79290,0.08305,9.01,0,1.9
G035-2,G035,216.86230,53.79298,0.08295,9.36,-27,1.7
G035-3,G035,216.86287,53.79236,0.08333,9.40,77,2.3
G036-1,G036,216.94085,-1.30074,0.07312,8.11,-22,62.1
G036-2,G036,216.95253,-1.30654,0.07320,8.88,0,5.7
G036-3,G036,216.95350,-1.30520,0.07328,9.05,22,6.0
G037-1,G037,217.15394,2.16697,0.03402,8.92,-64,28.2
G037-2,G037,217.18733,2.16144,0.03433,7.26,26,55.0
G037-3,G037,217.18808,2.15862,0.03417,8.44,-21,58.1
G037-4,G037,217.18852,2.15967,0.03432,8.03,21,58.6
G038-1,G038,217.45469,34.60518,0.02888,6.99,0,44.0
G038-2,G038,217.45524,34.60707,0.02894,7.00,17,40.1
G038-3,G038,217.45560,34.63350,0.02841,7.74,-137,15.0
G039-1,G039,217.52873,-0.31008,0.08580,8.02,0,65.5
G039-2,G039,217.54030,-0.31306,0.08582,8.79,5,4.0
G039-3,G039,217.54136,-0.31259,0.08577,8.71,-9,9.2
G040-1,G040,217.73613,2.52191,0.11287,8.91,125,36.5
G040-2,G040,217.74260,2.51430,0.11240,7.81,0,37.1
G040-3,G040,217.74280,2.51345,0.11222,8.80,-49,42.8
G041-1,G041,217.95143,33.19019,0.03703,6.31,45,55.0
G041-2,G041,217.96022,33.17431,0.03688,7.65,0,11.8
G041-3,G041,217.96498,33.17430,0.03641,7.03,-134,3.8
G041-4,G041,217.96525,33.17279,0.03668,9.32,-57,0.2
G041-5,G041,218.00456,33.17736,0.03692,6.95,12,87.5
G042-1,G042,218.36321,-0.11908,0.03505,9.48,6,0.6
G042-2,G042,218.36432,-0.11577,0.03503,8.01,0,8.4
G042-3,G042,218.36796,-0.12022,0.03497,8.14,-18,11.7
G043-1,G043,218.38902,35.63221,0.09799,9.23,43,41.1
G043-2,G043,218.39723,35.63299,0.09780,8.34,-10,10.5
G043-3,G043,218.40145,35.63083,0.09757,9.43,-72,25.4
G043-4,G043,218.40208,35.63132,0.09787,7.30,10,28.4
G044-1,G044,218.61973,2.19863,0.05760,8.82,0,49.0
G044-2,G044,218.63445,2.21075,0.05762,8.36,5,32.7
G044-3,G044,218.63910,2.20523,0.05728,8.91,-91,33.5
G045-1,G045,219.16961,2.37151,0.02269,6.70,12,14.5
G045-2,G045,219.17296,2.37415,0.02288,9.20,66,8.4
G045-3,G045,219.17414,2.38687,0.02251,6.57,-44,12.7
G045-4,G045,219.17533,2.38580,0.02262,9.07,-12,11.2
G046-1,G046,219.21502,-0.27382,0.12065,8.34,-46,45.4
G046-2,G046,219.21919,-0.27318,0.12110,9.29,75,14.0
G046-3,G046,219.22759,-0.26706,0.12083,8.73,0,67.5
G047-1,G047,234.42234,43.68043,0.09668,8.14,2,11.3
G047-2,G047,234.42470,43.67834,0.09660,8.32,-19,6.1
G047-3,G047,234.42564,43.67752,0.09667,7.35,0,12.9
G048-1,G048,234.52492,43.23086,0.06537,8.91,-28,22.7
G048-2,G048,234.53187,43.23643,0.06573,8.50,71,11.4
G048-3,G048,234.53540,43.23920,0.06547,8.71,0,28.5
G049-1,G049,235.99010,44.67767,0.06928,8.83,108,72.2
G049-2,G049,236.01590,44.68057,0.06890,9.22,0,16.3
G049-3,G049,236.01927,44.67819,0.06887,8.95,-7,27.1
G050-1,G050,236.53108,44.97335,0.14654,8.99,88,16.4
G050-2,G050,236.53113,44.96903,0.14620,9.00,0,23.6
G050-3,G050,236.53192,44.97217,0.14603,9.15,-44,6.2
G051-1,G051,237.72970,42.36652,0.06835,9.33,1,13.7
G051-2,G051,237.74863,42.36596,0.06803,7.95,-89,52.2
G051-3,G051,237.75004,42.36510,0.06835,8.64,0,57.3
G052-1,G052,237.96031,42.89652,0.11887,9.19,-37,20.0
G052-2,G052,237.96508,42.90080,0.11921,9.13,56,22.7
G052-3,G052,237.96558,42.90171,0.11901,7.32,0,30.0
G053-1,G053,242.04595,43.63155,0.02914,7.27,-9,9.9
G053-2,G053,242.04734,43.63218,0.02917,8.00,0,7.5
G053-3,G053,242.05716,43.63318,0.02933,8.09,45,7.6
G054-1,G054,242.24373,43.01650,0.05953,6.47,-11,63.7
G054-2,G054,242.26423,43.01511,0.05957,8.41,0,6.4
G054-3,G054,242.26445,43.01327,0.05973,9.13,45,1.3
G055-1,G055,242.47693,43.15549,0.07171,9.49,-11,9.1
G055-2,G055,242.47967,43.15143,0.07175,9.31,0,13.2
G055-3,G055,242.47967,43.15206,0.07177,7.97,6,10.5
G056-1,G056,242.67728,53.77634,0.04804,7.99,0,3.0
G056-2,G056,242.67846,53.77534,0.04817,8.04,37,2.9
G056-3,G056,242.69630,53.78398,0.04793,7.00,-31,44.0
G057-1,G057,244.20965,55.20381,0.07706,8.23,120,10.0
G057-2,G057,244.21235,55.20394,0.07658,9.37,-13,2.3
G057-3,G057,244.23116,55.21150,0.07663,8.02,0,66.4
G058-1,G058,244.43447,53.67374,0.04900,9.43,105,1.0
G058-2,G058,244.45220,53.68679,0.04863,6.24,0,56.4
G058-3,G058,244.45264,53.68657,0.04859,7.66,-10,56.4
G059-1,G059,247.33284,42.88021,0.07186,8.04,0,3.5
G059-2,G059,247.33330,42.88098,0.07186,6.11,0,1.1
G059-3,G059,247.33438,42.88171,0.07180,7.82,-16,5.8
G060-1,G060,250.85068,33.92626,0.06569,9.07,0,38.4
G060-2,G060,250.85359,33.92968,0.06575,7.90,17,19.4
G060-3,G060,250.86809,33.94485,0.06563,8.84,-15,68.5
G061-1,G061,251.46665,34.18300,0.12203,9.31,-5,29.7
G061-2,G061,251.46700,34.18926,0.12190,9.43,-39,20.0
G061-3,G061,251.46810,34.18735,0.12207,9.10,5,8.1
G061-4,G061,251.46890,34.18729,0.12230,6.49,69,12.5
G062-1,G062,252.82503,34.95923,0.08340,8.57,-77,76.0
G062-2,G062,252.82833,34.97454,0.08368,8.83,0,12.1
G062-3,G062,252.82864,34.97462,0.08375,9.20,20,12.8
G063-1,G063,252.97084,35.09934,0.05289,7.97,51,61.1
G063-2,G063,252.97947,35.09692,0.05260,8.18,-33,39.9
G063-3,G063,252.99350,35.07313,0.05271,8.30,0,58.2
G064-1,G064,267.43022,61.62581,0.03453,7.70,3,51.2
G064-2,G064,267.43084,61.62607,0.03463,8.29,31,51.5
G064-3,G064,267.44736,61.60474,0.03448,9.34,-12,4.8
G064-4,G064,267.45400,61.59989,0.03452,7.50,0,18.9
G064-5,G064,267.45752,61.59985,0.03441,7.86,-32,21.3
G065-1,G065,267.43450,66.94267,0.05989,8.57,33,82.9
G065-2,G065,267.46639,66.92402,0.05977,9.40,0,10.4
G065-3,G065,267.46730,66.92361,0.05974,8.58,-8,12.7
G066-1,G066,268.08710,66.43264,0.05216,9.46,4,32.9
G066-2,G066,268.10991,66.44973,0.05214,9.31,0,38.1
G066-3,G066,268.12020,66.44628,0.05202,8.71,-35,38.2
G067-1,G067,268.39728,61.58559,0.03091,8.39,-20,51.6
G067-2,G067,268.41698,61.56664,0.03097,8.41,0,7.7
G067-3,G067,268.43002,61.56310,0.03120,9.17,66,9.5
G068-1,G068,268.70443,61.24974,0.08341,9.22,17,20.6
G068-2,G068,268.70611,61.25063,0.08327,7.46,-22,21.9
G068-3,G068,268.71513,61.24476,0.08335,9.24,0,19.8
G069-1,G069,269.45942,61.87675,0.02065,6.57,53,4.7
G069-2,G069,269.46551,61.87644,0.02055,8.78,25,0.5
G069-3,G069,269.46748,61.87158,0.02046,7.20,0,7.1
G069-4,G069,269.47338,61.87522,0.02038,7.52,-24,5.4
G069-5,G069,269.47390,61.87668,0.02037,7.09,-27,5.5
G070-1,G070,270.01757,63.39216,0.04350,9.27,-20,2.6
G070-2,G070,270.02105,63.39337,0.04386,6.23,86,4.0
G070-3,G070,270.02360,63.39850,0.04357,8.41,0,18.6
G071-1,G071,270.43556,63.31669,0.02603,9.30,31,10.6
G071-2,G071,270.45518,63.31098,0.02592,9.22,0,9.1
G071-3,G071,270.53359,63.29831,0.02570,7.91,-63,79.1
G072-1,G072,270.83737,63.25441,0.03158,7.58,178,67.6
G072-2,G072,270.85114,63.22899,0.03046,8.09,-150,63.8
G072-3,G072,270.85296,63.24623,0.03190,7.43,269,49.3
G072-4,G072,270.87026,63.21903,0.03028,8.52,-200,68.3
G072-5,G072,270.87041,63.22030,0.03085,7.96,-35,65.7
G072-6,G072,270.92829,63.26078,0.03109,8.95,35,42.0
G073-1,G073,272.63124,66.19072,0.06871,9.18,68,3.5
G073-2,G073,272.64068,66.18380,0.06844,8.13,-9,33.7
G073-3,G073,272.64517,66.18975,0.06847,7.73,0,24.3
G074-1,G074,272.68884,64.90303,0.06995,8.88,-21,8.9
G074-2,G074,272.69284,64.90389,0.07003,9.32,0,1.0
G074-3,G074,272.69790,64.90375,0.07005,8.82,7,10.2

